On the Formation of Lines in Quantum Phase Space

We study the formation of lines in phase space in Wigner's distribution $W.$ Whereas lines in phase space do not form in classical systems, unless special initial states are chosen, we find, for large classes of systems and initial states of quantum systems that $W$ tends to form straight line patterns crisscrossing phase space. These arise from the states' coherences. Some of those lines have astonishing extent, reaching across the entire state. We show that the formation of such straight line patterns is due to the formation of 'randomized grid states'. We establish their stability to perturbations, and that they are tied to interference phenomena in configuration space. We additionally identify generic higher-order `eye' patterns in phase space which occur less often since they require the formation of more specific regular grid states; and we show that the randomization of eye patterns tends to deform them into lines.

==> Figures/Anderson__data_file.txt <==
Data for run: 
 
/media/truecrypt1/ole/tmp/211128_2330_NLS_-0_Xgrid_2048__T_20/data_file.txt 
 
 
$|\hat \psi|^2_{Max}={1.382}$, $\Phi=\hat{{\gamma}}_{{nonLin}}|\psi|^{\epsilon+1}$ = 0.00                 $|\psi|^{2.00+1}$, X=26, P=15, Nx=2048, Np=2048, $\delta=$1.00E-03, Calc-time:[425.2 sec], E${}_0$=2.67E+00
                 $\psi_{0[0.0]}=$$\frac{\sqrt[4]{6} e^{- 3 x^{2}}}{\pi^{0.25}}$; $\gamma(t)=$$0$; $V(x)=$$random(x)[35]$

gamma = 0.00 
exponent = 2.0 
X = 26 
P=15 
Nx=2048 
Np=2048  
Precision1.00E-03 
V(x,t)=$random(x)[35]$
 
V(x,t)=0.409749059286191*cos(0.04*x + 4.58647114421439) + 0.545743846939888*cos(0.08*x + 5.06544320984136) + 0.333730572390327*cos(0.12*x + 3.62596936766545) + 0.0607340348613612*cos(0.16*x + 0.0362002296113408) + 0.391885453235826*cos(0.2*x + 4.08281659585943) + 0.391532140466226*cos(0.2*x + 5.75227534454338) + 0.0635303225295508*cos(0.4*x + 5.59868624357417) + 0.581196891688125*cos(0.6*x + 1.73400589516204) + 0.499927562613442*cos(0.8*x + 5.05728720070977) + 0.672400791272882*cos(1.0*x + 1.29716107014352) + 0.296576275165929*cos(1.2*x + 5.51589762058181) + 0.379828559389912*cos(1.4*x + 2.81372382998052) + 0.659967087053116*cos(1.6*x + 6.06948565284177) + 0.247548334007475*cos(1.8*x + 5.72827253529414) + 0.73395426700815*cos(2.0*x + 3.7055803237869) + 0.283658943642259*cos(2.2*x + 5.82046747793106) + 0.22239328530848*cos(2.4*x + 4.83983116287686) + 0.708774753659802*cos(2.6*x + 1.22943987334158) + 0.0319654980249141*cos(2.8*x + 4.02462905670805) + 0.452342006675016*cos(3.0*x + 5.05856549425769) + 0.217986131490402*cos(3.2*x + 2.48582420019159) + 0.555906143102269*cos(3.4*x + 0.0643519054425648) + 0.550151167629672*cos(3.6*x + 0.0796165307188029) + 0.579207459282215*cos(3.8*x + 4.25460437318646) + 0.154215651300048*cos(4.0*x + 6.10229419100031) + 0.369083128424635*cos(4.2*x + 5.55367763395699) + 0.266426382398664*cos(4.4*x + 1.87251394889732) + 0.405358027791806*cos(4.6*x + 4.01867347396167) + 0.681737392541827*cos(4.8*x + 5.29985857367809) + 0.125936938428322*cos(5.0*x + 5.45028565123821) + 0.328906062751154*cos(5.2*x + 0.98808204748253) + 0.683519849853538*cos(5.4*x + 0.778918214952295) + 0.0139368735096642*cos(5.6*x + 0.132915099962401) + 0.417906345569439*cos(5.8*x + 0.876819606944265) + 0.402094573306526*cos(6.0*x + 1.18933528134482) + 1.0e-10 
 
Max-Probability = 1.38198
 
 TOTAL Calctime = 1044.6
